Automated Latent Fingerprint Recognition

Latent fingerprints are one of the most important and widely used evidence in law enforcement and forensic agencies worldwide. Yet, NIST evaluations show that the performance of state-of-the-art latent recognition systems is far from satisfactory. An automated latent fingerprint recognition system with high accuracy is essential to compare latents found at crime scenes to a large collection of reference prints to generate a candidate list of possible mates. In this paper, we propose an automated latent fingerprint recognition algorithm that utilizes Convolutional Neural Networks (ConvNets) for ridge flow estimation and minutiae descriptor extraction, and extract complementary templates (two minutiae templates and one texture template) to represent the latent. The comparison scores between the latent and a reference print based on the three templates are fused to retrieve a short candidate list from the reference database. Experimental results show that the rank-1 identification accuracies (query latent is matched with its true mate in the reference database) are 64.7% for the NIST SD27 and 75.3% for the WVU latent databases, against a reference database of 100K rolled prints. These results are the best among published papers on latent recognition and competitive with the performance (66.7% and 70.8% rank-1 accuracies on NIST SD27 and WVU DB, respectively) of a leading COTS latent Automated Fingerprint Identification System (AFIS). By score-level (rank-level) fusion of our system with the commercial off-the-shelf (COTS) latent AFIS, the overall rank-1 identification performance can be improved from 64.7% and 75.3% to 73.3% (74.4%) and 76.6% (78.4%) on NIST SD27 and WVU latent databases, respectively.

==> OF_comparison.txt <==
template 2 is better: 022 034 


==> Rolled_print_feature_extraction.txt <==
One minutiae template and one texture template are extracted for each rolled print. A state of the art COTS tenprint AFIS is adopted for rolled print minutiae extraction. Figure \ref{} shows minutiae extracted on different quality rolled prints. For each minutia, the descriptor extraction approach described in secion for latent minutiae descriptor extraction is used for rolled print minutiae descriptor extraction. The ridge flow within the convexhull of the minutiae ($C$) set is extracted by Short Time Fourier Transform (STFT) \cite{}. The minutiae template includes (1) a minutiae set, (2) minutiae descriptors and (3) ridge flow. 

The texture template basically takes each block as one minutia. The rolled print is divided into nonoverlapping blocks of size $16\times 16$ pixels. Suppose $(x_i,y_i)$ and $\theta_i$ are the location and orientation of the center of the $i^{th}$ block within the convexhull $C$, where $i=1,...,n_b$ and $n_b$ is the number of blocks within the convexhull $C$. Descriptor extraction algorithm is then applied for each block to get the texture features based on the $(x_i,y_i)$ and $\theta_i$. The texture template includes the location and orientation, and the descriptor of each block.


